Recurrent Memory Array Structures

The following report introduces ideas augmenting standard Long Short Term Memory (LSTM) architecture with multiple memory cells per hidden unit in order to improve its generalization capabilities. It considers both deterministic and stochastic variants of memory operation. It is shown that the nondeterministic Array-LSTM approach improves state-of-the-art performance on character level text prediction achieving 1.402 BPC on enwik8 dataset. Furthermore, this report estabilishes baseline neural-based results of 1.12 BPC and 1.19 BPC for enwik9 and enwik10 datasets respectively.

==> enwik10_lstm_N3200_S150_B128_sample_1277.txt <==
 the &quot;moon races&quot;, a woman would quarry at the funeral and father his mistress. To hide the honey, her front life was cruel destroyed, usually a rich unsafe salt. In response Vivaldi left her for £20, her feet resembled Heavy in the [[Tannenberg district]]. Husband then came to protect her egnation, leaving only by her through, which he tried down on his farm, only just about two miles southwest of Mons.&lt;ref name=&quot;palmer&quot;/&gt;

===Remarriage of Jehovah and Judah===
In 2226, journalist [[Heimat (Hasidic party)|Heimdah]] executed the Roman Emperor [[Caesar Ferdana]] and the professors of Toledo in the supervision of shra-hares, for whom he was also hanged for for the person who was in circle; he manteted his security for normal grain offshores in [[Padua]] and Piadzas. The person Irinalus may have walled in 4–5 to 5 a.m.  Doo also attempts to start a group having lost his [[embryo]]. Strachney considers himself to be acknowledged by the Idian teacher on the subject The Manchu, also a son of the slave matriarch, left the collection of Jedi Knights ready to choose an adult figure. On this, argon, Peter (Sumarranakan e Tibb), prepares to lunch &quot;also sleeping with passion&quot; by that five.&lt;ref&gt;William Lane, ''The Ring and the Holy Painty'', p.6&lt;/ref&gt; Hunts nd believers caught [[Sea terrier]], a female [[brassica occasional|black square]] bonze dealing by heterosexually minded legs, a rad, unless entertained by [[Sagittarius (family)|wisdom of submission]] and ncessary for giving up medical attrition, both for all ages, and subsequent Zemah's disciples. He was found by [[Jam Hasan]] with the nature of his voice, as does the praise for the [[Ahmad Hosein]].&lt;ref&gt;&quot;[http://www.ti1.shamanalliance.org/calendar.ash] NASS.org. Retrieved on October 11, 2013.&lt;/ref&gt; Clinton shown that Hippolyta is the best alignment of his extraneous accountabilities. Anna says Tlevin later returned the ascent to the end of the event when he has no formal and French limits. She defends itself and the granddaughter, but Lehter eventually negotiates several different overdue songs for Calypso reverendly Toledo plays a role in negotiating with them after a while when After the defeat of Freyu the other Sept was the European character of God or Dis. Later in the night they use the power of the tribe to leave their kingdoms, Earth fights as Agina plans to have her another child on their arm, shall receive the chemical presences serp nectar, but the help to bring between oral repetants Hercules are transformed. This means death to Maza and, including the dark side, invokes Rachel Devil's cre: with three brothers.

'''Mayanna’'' – the secretary’s journal named in Schon's final scene clled ''Karsten'', where he has Sarcora commits a divorce and awaits transferring his EMT.
Aria was formerly born on 9 January 1995 in [[New Delhi]], India.  His return to Japan has started.&lt;ref&gt;{{cite zone | url=http://www.popularoslama.com/view/bostoncountyjam.htm | work=[[Compass Guide]] | accessdate=2007-12-21 | date=10 March 2011}}&lt;/ref&gt;

Musashi raised funds to gather Fujimori's surgery, and this angered many of his work.

==Success==
[[File:Minaka, Mojima Pilots 1950s.png|thumb|300px|Mina Fukan robbed his sleevel picture. Pioneers began to expand on.  Upon the renovation of the new China's Nikephore omputer, came from Big B&quot;Glads&quot; as a form of Monsanto.&lt;ref name=PKS/&gt; More generally the modern [[heist film|height]] ''K''- looks like a 'kill' or 'fishing-teller' (or [[white-throttle (hort)|ghost stone]]), however, it parods it completely.  An actual gentle mistake in limited spoiled lighting methods and expressions ave attempted to minimize technical defects as well.&lt;ref&gt;[[#CITEREFWilliams1996|Willard S. 2006]], page 47&lt;/ref&gt; Such selection also continued in the US into successive distinct films, especially, narrating adventure.  This was popular in [[martial arts]] throughout the late 20th century and again beyond world cities, for many years after its use in the early 1980s,{{utch date=March 2016}} moving to present used during different levels of the Star Wars including the [[Ferris Buellers]]. Many of Behind the Scenes promote the renegade Missy Hinde in the hands of the [[Mandarin duches]], and it is also a traditional character in violence, make Simon Guthrie and Miss Kitt Duck.  They marry many generations of Lab who devoured themselves or become their halakhic women.&lt;ref&gt;[[#PMPDASvth|CMYD MAYER]]&lt;/ref&gt;
* Fighting was aided by European trust (often referred to as trick-or-treating), and the UK Sector were given a large [[milk]] or [[little microÎngedite]].
* [[Sweaters]] were first published by [[Ismail Barzai]] as the &quot;devil invented&quot;. Because cultural activity was not prevalent in many countries, it was influenced by creationism by emphasising content of controlled fields where other mindset improved. IF would be accepted as 
